One Billion Audio Sounds from GPU-enabled Modular Synthesis

We release synth1B1, a multi-modal audio corpus consisting of 1 billion 4-second synthesized sounds, paired with the synthesis parameters used to generate them. The dataset is 100x larger than any audio dataset in the literature. We also introduce torchsynth, an open source modular synthesizer that generates the synth1B1 samples on-the-fly at 16200x faster than real-time (714MHz) on a single GPU. Finally, we release two new audio datasets: FM synth timbre and subtractive synth pitch. Using these datasets, we demonstrate new rank-based evaluation criteria for existing audio representations. Finally, we propose a novel approach to synthesizer hyperparameter optimization.

==> DAFx 2021_arXiv/gpu-profiles.csv <==
,GPU,batch_size,its_per_sec,GPU mem (GB)
0,Tesla V100,64,40.1,1883
1,Tesla V100,128,31.6,2413
2,Tesla V100,256,22.1,3453
3,Tesla V100,512,13.8,5573
4,Tesla V100,1024,7.81,9819
5,Quadro RTX 6000,64,42.3,1688
6,Quadro RTX 6000,128,30.7,2220
7,Quadro RTX 6000,256,19.6,3260
8,Quadro RTX 6000,512,11.28,5380
9,Quadro RTX 6000,1024,6.09,9626
10,RTX 2080 Super,64,33.1,1970
11,RTX 2080 Super,128,24.2,2368
12,RTX 2080 Super,256,15.2,3409
13,RTX 2080 Super,512,8.6,5528
14,Tesla P100,64,21.06,1581
15,Tesla P100,128,16.4,1983
16,Tesla P100,256,11.33,3023
17,Tesla P100,512,6.98,5143
18,Tesla P100,1024,3.94,9389


==> gpu-profiles.csv <==
,GPU,batch_size,its_per_sec,GPU mem (GB)
0,Tesla V100,64,40.1,1883
1,Tesla V100,128,31.6,2413
2,Tesla V100,256,22.1,3453
3,Tesla V100,512,13.8,5573
4,Tesla V100,1024,7.81,9819
5,Quadro RTX 6000,64,42.3,1688
6,Quadro RTX 6000,128,30.7,2220
7,Quadro RTX 6000,256,19.6,3260
8,Quadro RTX 6000,512,11.28,5380
9,Quadro RTX 6000,1024,6.09,9626
10,RTX 2080 Super,64,33.1,1970
11,RTX 2080 Super,128,24.2,2368
12,RTX 2080 Super,256,15.2,3409
13,RTX 2080 Super,512,8.6,5528
14,Tesla P100,64,21.06,1581
15,Tesla P100,128,16.4,1983
16,Tesla P100,256,11.33,3023
17,Tesla P100,512,6.98,5143
18,Tesla P100,1024,3.94,9389

